Local Convergence of Proximal Splitting Methods for Rank Constrained Problems

We analyze the local convergence of proximal splitting algorithms to solve optimization problems that are convex besides a rank constraint. For this, we show conditions under which the proximal operator of a function involving the rank constraint is locally identical to the proximal operator of its convex envelope, hence implying local convergence. The conditions imply that the non-convex algorithms locally converge to a solution whenever a convex relaxation involving the convex envelope can be expected to solve the non-convex problem.

==> err_conv.txt <==
   1.0000000e+00   6.5041494e-01
   2.0000000e+00   4.4807580e-01
   3.0000000e+00   3.5821275e-01
   5.0000000e+00   2.9320413e-01
   6.0000000e+00   2.4174233e-01
   7.0000000e+00   2.0414669e-01
   8.0000000e+00   1.6717852e-01
   9.0000000e+00   1.2965624e-01


==> err_cov.txt <==
   6.5041494e-01   1.0000000e+00
   4.4807580e-01   2.0000000e+00
   3.5821275e-01   3.0000000e+00
   2.9320413e-01   5.0000000e+00
   2.4174233e-01   6.0000000e+00
   2.0414669e-01   7.0000000e+00
   1.6717852e-01   8.0000000e+00
   1.2965624e-01   9.0000000e+00


==> err_ndr.txt <==
   1.0000000e+00   6.5041496e-01
   2.0000000e+00   4.4807579e-01
   3.0000000e+00   3.5821275e-01
   4.0000000e+00   2.9655685e-01
   5.0000000e+00   2.5183031e-01
   6.0000000e+00   2.1356051e-01
   7.0000000e+00   1.7859632e-01
   8.0000000e+00   1.4240202e-01
   9.0000000e+00   9.9576298e-02


==> lower.txt <==
   1.0000000e+00   6.5041494e-01
   2.0000000e+00   4.4807580e-01
   3.0000000e+00   3.5821275e-01
   4.0000000e+00   2.9320413e-01
   5.0000000e+00   2.4174233e-01
   6.0000000e+00   2.0414669e-01
   7.0000000e+00   1.6717852e-01
   8.0000000e+00   1.2965624e-01
   9.0000000e+00   7.8978444e-02


==> rank_conv.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00
   3.0000000e+00   3.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00
   8.0000000e+00   9.0000000e+00
   9.0000000e+00   1.0000000e+01

